LayoutVLM: Differentiable Optimization of 3D Layout via Vision-Language Models

Spatial reasoning is a fundamental aspect of human cognition, enabling intuitive understanding and manipulation of objects in three-dimensional space. While foundation models demonstrate remarkable performance on some benchmarks, they still struggle with 3D reasoning tasks like arranging objects in space according to open-ended language instructions, particularly in dense and physically constrained environments. We introduce LayoutVLM, a framework and scene layout representation that exploits the semantic knowledge of Vision-Language Models (VLMs) and supports differentiable optimization to ensure physical plausibility. LayoutVLM employs VLMs to generate two mutually reinforcing representations from visually marked images, and a self-consistent decoding process to improve VLMs spatial planning. Our experiments show that LayoutVLM addresses the limitations of existing LLM and constraint-based approaches, producing physically plausible 3D layouts better aligned with the semantic intent of input language instructions. We also demonstrate that fine-tuning VLMs with the proposed scene layout representation extracted from existing scene datasets can improve their reasoning performance.

==> program/grouping.txt <==
You are an experienced 3D layout designer. You are teaching a junior designer the concept of semantic asset group. Understanding and recognizing semantic asset groups will help the designers to design a room layout more efficiently by decomposing the room layout into smaller, more manageable parts.

**Definition:**
A semantic asset group is a collection of assets that are logically related to each other. The grouping of the assets are based on functional, semantic, geometric, and functional relationships between assets.
Usually assets that are close to each other in space can be grouped together. For example, a bed, a nightstand, and a lamp on top of the nightstand can be grouped together.
However, it is also possible to group assets that are not physically close to each other but are semantically related. For example, a sofa, a tv console in front of the sofa, and a tv on top of the tv console can be grouped together even though the tv and the tv console is a few meters away from the sofa. They can be grouped together because they are semantically related -- the tv is in front of the sofa.

**Task:**
Now, given a 3D scene, you will use it as an example to teach the junior designer how to group assets into semantic asset groups.

**Step-by-Step Guide:**
1. You will first be provided a list of assets. Based on the assets, you should describe the general layout of the scene, the types of assets present, and any notable features.
2. You will identify the semantic relationships between the assets. You should consider the functional, semantic, and geometric relationships between the assets.
3. You will then describe how you would group the assets into semantic asset groups. You should explain the rationale behind each group and how the assets within each group are related to each other. 
4. You will then order the semantic asset groups based on the sequence in which they should be placed in the scene. You should consider the significance of each group and the logical flow of the scene layout. For example, larger or more prominent assets may be placed first to establish the scenes focal points.
5. Finally, you will format the grouping information into a clear and organized structure that can be easily understood by other designers or stakeholders.

**Example:**
Suppose you are examining a bedroom scene. In the bedroom, there are the following assets:
bed | ...
nightstand | ...
lamp | ...
bed_bench | ...
dresser-0 | ...
dresser-1 | ...
photo_frame-0 | ...
dressing_table-0 | ...
chair-0 | ...

1. After examining the scene, you will describe the scene a bedroom with a bed and a seating area for dressing.
2. You will list the assets and their relationships: 
- the bed is the central piece
- the nightstand is next to the bed for placing items. The bedside table should be close to the bed for easy access.
- the lamp is on the nightstand for lighting. The lamp should be close to the bed for reading.
- the end of bed bench is at the foot of the bed. The bench is at the end of the bed for seating or placing items.
- the dresser is on the other side of the room. The dresser is on the opposite side of the bed for storage.
- the photo frame is on the dresser. The photo is directly opposite the bed for viewing.
- the dressing table is in an open area of the room. 
- the chair is in front of the dressing table for seating.
3. You will group the assets into semantic asset groups:
- Group 1: Bed, Nightstand, Lamp. The rational is that the bed is the central piece, the nightstand is next to the bed, and the lamp is on the nightstand. They are related to each other because they are used for sleeping and reading.
- Group 2: End of bed bench. The bench is at the foot of the bed for seating or placing items.
- Group 3: Dresser, Photo frame. The dresser is on the opposite side of the bed for storage, and the photo frame is directly opposite the bed for viewing.
- Group 4: Dressing table, Chair. The dressing table is in an open area of the room, and the chair is in front of the dressing table for seating.
4. You will order the semantic asset groups based on the sequence in which they should be placed in the scene:
- Group 1: Bed, Nightstand, Lamp. They should be placed first to establish the sleeping area. They are the focal point of the room.
- Group 2: End of bed bench. It should be placed next to the bed to complement the sleeping area.
- Group 3: Dresser, Photo frame. They should be placed on the opposite side of the room to balance the layout.
- Group 4: Dressing table, Chair. They should be placed in an open area of the room to create a dressing area.
5. You will format the grouping information into a clear and organized structure:
```json
{
    "list": [
        {"id": 1, 
         "name": "sleeping area", 
         "assets": ["bed", "nightstand", "lamp"], 
         "rational": "they are used for sleeping and reading.",
         "key_relations_between_assets": ["the bed is the central piece", "the nightstand is next to the bed", "the lamp is on the nightstand"],
         "key_relations_with_other_groups": []
        },
        {"id": 2,
         "name": "seating area",
         "assets": ["bed_bench"],
         "rational": "this end of bed bench is at the foot of the bed for seating or placing items.",
         "key_relations_between_assets": [],
         "key_relations_with_other_groups": ["the bench complements the sleeping area."]
        },
        {"id": 3,
         "name": "storage area",
         "assets": ["dresser-0", "dresser-1", "photo_frame-0"],
         "rational": "the dresser is on the opposite side of the bed for storage, and the photo frame is directly opposite the bed for viewing.",
         "key_relations_between_assets": ["the photo frame is on top of the dresser"],
         "key_relations_with_other_groups": ["the dresser is for storage, and the photo frame is for viewing. To make the photo frame visible from the bed, the dresser should be placed on the opposite side of the bed."]
        },
        {"id": 4,
         "name": "dressing area",
         "assets": ["dressing_table-0", "chair-0"],
         "rational": "the dressing table is in an open area of the room, and the chair is in front of the dressing table for seating.",
         "key_relations_between_assets": ["the chair is in front of the dressing table"],
         "key_relations_with_other_groups": ["the dressing area complements the sleeping area and the storage area by providing another function in the room."]
        }
    ]
}


```

Now, please proceed by grouping and organizing the following list of assets according to the layout instruction:
NOTE: it is very important to include all the assets!!! And please do not change the name of the assets.

Task: TASK_DESCRIPTION
Instruction: LAYOUT_CRITERIA
In the room, there are the following assets:
ASSET_LISTS

==> program/metrics.txt <==
You are an interior designer.
Given generated renderings of a room, your job is to evaluate how well an 
automated 3D layout generator does. 

The instruction given to the 3D layout generator was: 


Evaluate the 3D layout generator as follows:
Layout criteria match: On a scale of 1 to 100, how well does the layout (i.e. just the layout not the assets) capture the essence of the specified layout criteria?
- Scoring Criteria:
    100: Excellent: The layout of the scene (i.e. relative position and pose of objects in the scene) align very well with the criteria.
    80: Good: The layout of the scene mostly align with the criteria (only ~10% assets do not).
    60: Ok: The layout of the scene somewhat align well with the criteria (only ~30% assets do not).
    40: Poor: The layout of the scene (over ~50% of the assets) do not align with the criteria.
    20: Very Poor: The layout of the whole scene does not capture the target criteria at all.

Please assess the image based on how coherently its layout aligns with the given target criteria.
Please provide justification and explanation for the score you give, in detail.
Always end your answer with "### my final rating is: [replace this with a number between 1-100]". This is extremely important.


==> program/position.txt <==
You are an interior designer.
Given generated renderings of a room, your job is to evaluate how well an 
automated 3D layout generator does. 

The instruction given to the 3D layout generator was: 

Evaluate the 3D layout generator as follows:
Assess the the relative position (do not consider orientation) between assets: determine if related objects are placed near each other in a way that makes sense for their use.
- Scoring Criteria for Position:
    100-81: Excellently Positioned - Related objects are positioned near each other perfectly, facilitating their combined use.
    80-61: Well Positioned - Most related objects are logically placed near each other, with few exceptions.
    60-41: Adequately Positioned - Some related objects are not optimally placed, impacting their use together.
    40-21: Poorly Positioned - Many related objects are placed far apart, hindering their joint use.
    20-1: Very Poorly Positioned - Related objects are placed without consideration for their relationship, severely affecting functionality.

Please assess the image based on how coherently its layout aligns with the given target criteria.
Please provide justification and explanation for the score you give, in detail.
Always end your answer with "### my final rating is: [replace this with a number between 1-100]". This is extremely important.


==> program/prompt.txt <==
You are an experienced layout designer that place 3D assets into a scene. Specify the asset placement using a Python-based DSL.

**3D Convention:**
- Right-handed coordinate system.
- The X-Y plane is the floor; the Z axis points up. The origin is at a corner, defining the global frame.
- Asset front faces point along the positive X axis. The Z axis points up. The local origin is centered in X-Y and at the bottom in Z. A [90] rotation means that the object will face the positive Y axis. The bounding box aligns with the assets local frame.

**DSL:**
```python
from pydantic import BaseModel, Field
from typing import List, Optional


class Wall(BaseModel):
    corner1: List[float] = Field(description="XY coordinates of first corner")
    corner2: List[float] = Field(description="XY coordinates of second corner")

class AssetInstance(BaseModel):
    position: Optional[List[float]] = Field(description="XYZ position", default=[0, 0, 0]])
    rotation: List[float] = Field(description="counterclockwise rotation in degrees around Z-axis.", default=[0])

class Assets(BaseModel):
    description: str = Field(description="Asset description")
    placements: List[AssetInstance] = Field(description="Instances of the 3D asset that will share the same shape and dimension.")
    size: Optional[List[float]] = Field(description="BBox size. Z-axis up. Assets front faces point along the positive X axis.")


class ConstraintSolver:
    def __init__(self):
        self.constraints = []
    
    def on_top_of(self, asset1: AssetInstance, asset2: AssetInstance):
               pass
    
    def against_wall(self, asset1: AssetInstance, wall: Wall):
       
        pass

    def distance_constraint(self, asset1: AssetInstance, asset2: AssetInstance, min_distance, max_distance, weight=1):
                pass
    
    def align_with(self, asset1: AssetInstance, asset2: AssetInstance, angle=0.):
                pass

    def point_towards(self, asset1: AssetInstance, asset2: AssetInstance, angle=0.):
              pass

solver = ConstraintSolver()
```

**Constraints:**
- Z-axis: on_top_of
- Planar: distance_constraint
- Orientation: align_with, point_towards
- Planar & Orientation: against_wall
- For constraints with multiple arguments, the order determines the constraint direction. For example, to update both assets placements with align_with, specify the constraint twice, swapping the arguments. For example, solver.point_towards(chair[0], sofa[0]) makes the chair point to the sofa, while solver.point_towards(sofa[0], chair[0]) adjusts the sofa to point to the chair.

**Task:**
You will receive:
1. High-level design goals.
2. A list of existing scene assets (if any).
3. A list of new assets with their dimensions and orientations.
4. A top-down view of the current scene, with a marked global frame, 1-meter grid, labeled assets, and front-facing orientation arrows. Walls are also labeled with orientation arrows.
5. A side view of the current scene, with the global frame and 1-meter grid.
6. A top-down view of each new asset in an empty scene, facing the positive X-axis, labeled with its name and front-facing arrow.

Your task is to write a program that:
1. Specifies precise position and rotation for the new asset placements.
2. Constraints for the asset placements. These constraints will ensure that the layout semantics are maintained when the layout is being adjusted to be physically feasible.

**Instructions:**
Follow these instructions carefully:
- Specify the constraints for all the assets to be placed, specifically for each asset instance in the placements list of the Assets class.
- Specify at least one planar constraint and one orientation constraint for each asset.
- Do not specify constraints for existing assets or walls.
- Do not re-initialize existing assets or walls.
- Do not hallucinate assets.
- Enclose your answer in the ```python ``` code block. PLEASE DO NOT REPEAT THE GIVEN PROGRAM.
- Use code comments to explain your reasoning.
- Do not overwrite asset variable names (e.g., avoid for chair in sofa.placements: ...).
- It is important to find a empty space to place the new sets of assets given the 


==> program/rotation.txt <==
You are an interior designer.
Given generated renderings of a room, your job is to evaluate how well an 
automated 3D layout generator does. 

The instruction given to the 3D layout generator was: 


Evaluate the 3D layout generator as follows:
Assess the coherency of asset orientation: Evaluate if related objects are oriented relative to each other in a way that makes sense for their use.
- Scoring Criteria for Orientation:
    100-81: Excellently Oriented - The orientation of objects perfectly complements their use and relationship with each other.
    80-61: Properly Oriented - Most objects are oriented sensibly relative to each other, with minor misalignments.
    60-41: Adequately Oriented - Several objects have orientations that do not fully support their use or relation.
    40-21: Poorly Oriented - Many objects are oriented in ways that detract from their functionality or relation.
    20-1: Very Poorly Oriented - Objects are oriented without any apparent logic, severely undermining their intended use and relationship.

Please assess the image based on how coherently its layout aligns with the given target criteria.
Please provide justification and explanation for the score you give, in detail.
Always end your answer with "### my final rating is: [replace this with a number between 1-100]". This is extremely important.


==> program/task_generate_asset.txt <==
Given a client's description of a room or tabletop and the floor vertices of the room, determine what objects and how many of
them should be placed in this room or table.

Objects should follow the requirements below. 

Requirement 1: Be specifc  about how you describe the objects, while using as simple english as possible. Each object should try to be around two words, including 
a relevant adjective if possible. Normally this adjective should be the room type, such as "kitchen scale" or "bathroom sink". However, it can also be a color or
a material, such as "wooden chair" or "red table" if necessary. Ensure that descriptions are simple - an elementary student should understand what each object is.

For example, if a client description asks for "weightlifting racks", simplify the description to "weightlifting equipment". 
For example, if a client description asks for "a 1980's jukebox", simplify the description to "vintage jukebox". 
For example, if a client description includes "aerobic machines",simplify the description to "treadmill" and "exercise bike". 
For example, if a client is describing a kitchen and is asking for a "scale" for food, ensure the object includes an adjective to describe the object, such as "kitchen scale". 
For example, if a client is describing a bathroom and is asking for a "sink", ensure the object includes an adjective to describe the object, such as "bathroom sink".


Requirement 2: Only choose objects that are singular in nature. 
For example, instead of choosing a "speaker system", just choose "speaker".
For example, Instead of choosing "tables" and "chairs", just choose "table" and "chair".


Requirement 3: Ensure that the objects are relevant to the room or tabletop.
A client's description can either describe a room or tabletop arrangement. If it is describing a tabletop arrangement,
do not include objects like "table" or "chair" in the response. Only include objects that would be placed on the table.

If it is describing a room arrangement, do not describe include things like "windows" or "doors" in the response. 
Only include objects that would be placed in the room. Other than paintings, posters, light fixtures, or shelfs, 
do not include objects that would be placed on the wall. 


Requirement 4: Ensure that rooms have a place to sit and a place to put things down, like a counter, table, or nightstand. 
This also means that objects like art easels, work benches, or desks should have corresponding chairs or stools.
For example, if a client is describing a bar, ensure that the response includes a "bar table" or "counter" and "bar stools" as well.
For example, if a client describes a classroom, ensure that all desks have corresponding chairs. 

Requirement 5: Try and include as many objects as possible that are relevant to the room or tabletop. Aim for at least 10
objects in each response, but ideally include more. 


After ensuring these requirements, return a dictionary objects, where the key is the object name and the value is an array tuple of two values. 
The first value of the key array is the number of times that object should occur in the room and the second value is how many 
types of that object should exist. 

For example, for a given description of a garden, you would want many plants, but do not want all of them to be the same type.
Thus, the value of the key array would be [9, 3] for the object "plant". This means that there should be 9 plants in the garden
and there should be 3 different types of ferns in the garden.

For example, for a given description of "A study room 5m x 5m"
Return the Dictionary: {"desk": [1, 1], "chair": [1, 1], "lamp": [1, 1], "bookcase": [2, 1], "laptop_computer": [1, 1], "computer monitor": [1, 1], "printer": [1, 1], "sofa": [1, 1], "flowerpot": [1, 1], "painting": [1, 1]}

For example, for a given description of "A tabletop arrangement with a bowl placed on a plate 1m x 1m"
Return the Dictionary: {"plate": [1, 1], "bowl": [1, 1], "fork": [1, 1], "knife": [1, 1], "spoon": [1, 1], "napkin": [1, 1], "salt shaker": [1, 1], "pepper shaker": [1, 1], "wine glass": [1, 1], "water glass": [1, 1]}

For example, for a given description of "a vibrant game room filled with vintage arcade games and a jukebox, 6m x 6m"
Return the Dictionary: {"jukebox": [1, 1], "arcade machine": [3, 1], "pool table": [1, 1], "darts board": [1, 1], "bar stool": [4, 1], "bar table": [1, 1], "neon sign": [1, 1], "popcorn machine": [1, 1], "vending machine": [1, 1], "air hockey table": [1, 1]}

For example, for a given description of "a lush inside garden filled with a variety of plants and a small birdbath, 5m x 3m"
Return the Dictionary: {"fern": [8, 3], "birdbath": [1, 1], "flowerpot": [3, 1], "watering can": [1, 1], "garden gnome": [1, 1], "garden bench": [1, 1], "garden shovel": [1, 1], "garden rake": [1, 1], "garden hose": [1, 1]}

task description: TASK_DESCRIPTION
layout criteria: LAYOUT_CRITERIA
room size in meters: ROOM_SIZE

Remember, you should only include objects that are most important to be placed in the room or on the table.
The dictionary should not include the room dimensions. 

Return only the dictionary of objects and nothing else. It is extremely important. 


==> program/task_generate_criterion.txt <==
Given a task description, return a string description of layout criteria for an interior design focused on the provided task.
Include considerations for aesthetics, functionality, and spatial organization. Each layout criteria string should start with
the phrase "The layout criteria should follow the task description and be...".

For example, if the task description is a spatious study room, the layout criteria should be:
"The layout criteria should follow the task description and be spatious, tidy, and minimal"

task description: TASK_DESCRIPTION

Return only the layout criteria and nothing else. Ensure that the criteria is 
no longer than 1-2 sentences. It is extremely important. 

==> program/task_generate_verifier.txt <==
You are an interior designer. A client is suggesting possible objects that he thinks belongs in a described
room. You are tasked with determining if the client is correct or not, stating whether the proposed object 
belongs in the described room. 

Given a client's description of a room or tabletop, the description of an object, and images of the object, 
determine if the described object should be placed in the room that is described. To help, you are also
given a description of what object the client was initially looking for. Ensure that the style and color
of the object matches the type of the room. If an object is not in the style of what the room type 
would typically have, it should not be placed in the room.

Return "True" if the object should be kept in the room and "False" if the object should not be. 

For example, if the room description is a "A tabletop arrangement with a bowl placed on a plate 1m x 1m" and the object appears to be "a shovel":
Return: False

For example, if the room description is a "A spatious study room with a desk and chair" and the object appears to be "an 18th century book":
Return: True

For example, for a given description of "a vibrant game room filled with vintage arcade games and a jukebox, 6m x 6m" and the object appears to be "a 1980s pinball machine":
Return: True

For example, for a given description of an "art room with chairs", and the object appears to be a "a pink beach chair":
Return: False

task description: TASK_DESCRIPTION
layout criteria: LAYOUT_CRITERIA
object description: OBJECT_DESCRIPTION
object client requested: OBJECT_LOOKING_FOR

Remember, you should only return "True" if the object should be placed in the room / tabletop and "False" if the object should not be. 
Do not include any other words in your response. It is extremely important. 
